I Can't Believe It's Not Scene Flow!

Current scene flow methods broadly fail to describe motion on small objects, and current scene flow evaluation protocols hide this failure by averaging over many points, with most drawn larger objects. To fix this evaluation failure, we propose a new evaluation protocol, Bucket Normalized EPE, which is class-aware and speed-normalized, enabling contextualized error comparisons between object types that move at vastly different speeds. To highlight current method failures, we propose a frustratingly simple supervised scene flow baseline, TrackFlow, built by bolting a high-quality pretrained detector (trained using many class rebalancing techniques) onto a simple tracker, that produces state-of-the-art performance on current standard evaluations and large improvements over prior art on our new evaluation. Our results make it clear that all scene flow evaluations must be class and speed aware, and supervised scene flow methods must address point class imbalances. We release the evaluation code publicly at https://github.com/kylevedder/BucketedSceneFlowEval.

==> figures/qualitative_flows/source_command.txt <==
python visualization/visualize_flow.py --sequence_id b869e2cb-3804-389a-a3c7-b80f57c7d2ac --sequence_folder /efs/argoverse2/test/ --sequence_start_idx 35 --flow_folder /efs/argoverse2/test_sceneflow_feather/ /efs/argoverse2/test_nsfp_flow_feather/ /efs/argoverse2/test_bucketed_nsfp_distillation_xl_5x_out/ /efs/argoverse2/test_bucketed_supervised_out/ /efs2/argoverse2_submission_evals/test_DeFlow_submission/submission/ /efs2/argoverse2_submission_evals/test_Tracktor_LE3DE2E_c02_submission/submission/


